Probabilistic Planning via Heuristic Forward Search and Weighted Model Counting

We present a new algorithm for probabilistic planning with no observability. Our algorithm, called Probabilistic-FF, extends the heuristic forward-search machinery of Conformant-FF to problems with probabilistic uncertainty about both the initial state and action effects. Specifically, Probabilistic-FF combines Conformant-FFs techniques with a powerful machinery for weighted model counting in (weighted) CNFs, serving to elegantly define both the search space and the heuristic function. Our evaluation of Probabilistic-FF shows its fine scalability in a range of probabilistic domains, constituting a several orders of magnitude improvement over previous results in this area. We use a problematic case to point out the main open issue to be addressed by further research.

==> figs/1dwalkgrid.txt <==
#size	pff	pond
5	0.05	3.94
6	0.05	16.31
7	0.07	62.13
8	0.10	278.46
9	0.13	1169.12
10	0.14	1800


==> figs/2dwalkgrid01.txt <==
#size	pff	pond
3	0.06	6.91
4	0.07	1800
5	0.09	1800
6	0.13	1800
7	0.25	1800
8	0.40	1800
9	0.69	1800
10	1.27	1800


==> figs/2dwalkgrid25.txt <==
#size	pff	pond (min)	pond (avg)
3	0.05	4.95		902.4
4	0.06	123.98		961.62
5	0.22	1800
6	1800	1800
7
8
9
10


==> figs/2dwalkgrid50.txt <==
#size	pff		pond (min)	pond
3	0.07		6.56		no timeouts
4	102.66		1800		
5	1800		1800


==> figs/b01t.txt <==
#bombs	pff/25	pff/50	pff/75	pff/100		pond/25		pond/50		pond/75		pond/100
5	0.00	0.00	0.01	0.00		0.03		0.06		0.07		0.07
10	0.00	0.03	0.06	0.01		0.04		0.25		0.31		0.32
25	0.00	0.27	0.52	0.15		182.3		1800		1800		1800
50	0.00	2.12	6.19	2.58		1800		1800		1800		1800


==> figs/b05t.txt <==
#bombs	pff/25	pff/50	pff/75	pff/100		pond/25		pond/50		pond/75		pond/100
5	0.00	0.00	0.00	0.00		0.04		0.19		1.09		2.15
10	0.00	0.00	0.02	0.00		0.06		2.14		1800		1800
25	0.00	0.13	0.28	0.12		189.4		1800		1800		1800
50	0.00	1.70	4.80	2.17		1800		1800		1800		1800


==> figs/b10t.txt <==
#bombs	pff/25	pff/50	pff/75	pff/100		pond/25		pond/50		pond/75		pond/100
5	0.00	0.00	0.00	0.00		0.05		0.39		21.05		285.6
10	0.00	0.01	0.01	0.00		0.08		1023.8		1800		1800
25	0.00	0.02	0.21	0.08		196.65		1800		1800		1800
50	0.00	0.89	4.04	1.74		1800		1800		1800		1800


==> figs/b50t.txt <==
#bombs	pff/25	pff/50	pff/75	pff/100		pond/25		pond/50		pond/75		pond/100
5	0.00	0.00	0.00	0.00		0.2		4.79		1800		1800
10	0.01	0.01	0.02	0.01		0.44		1800		1800		1800
25	0.00	0.02	0.03	0.03		250.17		1800		1800		1800
50	0.01	0.1	0.25	0.14		1800		1800		1800		1800


==> figs/cube-cub.txt <==
#comb	pff/25	pff/50	pff/75	pff/100		pond/25		pond/50		pond/75		pond/100
5	0.00	0.01	0.03	0.06		0.11		0.18		0.22		0.3
7	0.02	0.06	0.06	0.39		0.66		0.81		0.94		1.07
9	0.08	0.14	0.26	1.57		3.44		3.81		4.0		4.52
11	0.13	0.35	0.53	4.67		23.3		24.2		24.8		25.8
13	0.29	0.61	1.02	11.85		196.2		199.8		200.1		205.9
15	0.56	1.16	1.95	26.35		1800		1800		1800		1800


==> figs/cube.txt <==
#comb	pff/25	pff/50	pff/75	pff/100		pond/25		pond/50		pond/75		pond/100
5	0.02	0.05	0.11	0.07		0.23		0.26		0.29		0.29
7	0.07	0.19	0.48	0.41		0.81		0.88		0.93		0.93
9	0.3	0.51	1.61	1.56		3.69		3.75		3.82		3.83
11	0.88	1.2	1.73	4.66		23.1		23.2		23.2		23.3
13	1.8	2.54	3.64	11.94		195.2		196.1		196.1		196.1	
15	3.25	3.94	5.0	25.71		1800		1800		1800		1800


==> figs/grid.txt <==
#x	pff/25	pff/50	pff/75	pff/100		pond/25		pond/50		pond/75		pond/100
2	0.07	1.35	6.11	6.14
3	16.01	15.8	82.24	66.26
4	28.15	51.58	50.80	193.47


==> figs/grid2.txt <==
#p	2	3	4
0.25	0.07	16.01	28.15
0.5	1.35	15.8	51.58
0.75	6.11	82.24	50.80
1.0	6.4	66.26	193.47


==> figs/lb-2-2-2.txt <==
#p	pff	pond-min	pond-average	average-real
0.01	0.09	5.55		367.45		no (1 out)
0.25	0.11	2.61		11.31		yes
0.5	0.10	2.49		412.40		no (1 out)
0.75	0.10	9.19		28.6		yes
0.95	0.10	8.92		9.12		yes


==> figs/lb-2-2-4.txt <==
#p	pff	pond-min	pond-average	average-real
0.01	0.19	124.48		486.4		no (1 out)
0.25	1800	236.09		1073.8		no (2 out)
0.50	1800	150.14		832.2		no (2 out)
0.75	1800	515.23		1157.2		no (2 out)
0.95	1800	706.61		1108.4		no (2 out)


==> figs/lb-4-2-2.txt <==
#p	pff	pond-min	pond-average	average-real
0.01	0.11	14.73		37.71		yes
0.25	0.12	14.53		742.73		no (2 out)
0.5	0.18	9.19		^^		no
0.75	0.23	13.56		^^
0.95	1800	18.6		^^


==> figs/lbnu-2-2-2.txt <==
#p	pff	pond-min	pond-average	average-real
0.01	0.09	4.77		12.9		yes
0.25	0.09	2.26		725.98		no (2 out)
0.5	0.10	
0.75	0.09
0.95	0.10


==> figs/lbnu-2-2-4.txt <==
#p	pff	pond-min	pond-average	average-real
0.01	0.22	90.4		970.41		no (2 out)
0.25	0.21	203.03		892.4		no (2 out)
0.5	1800
0.75	1800
0.95	1800


==> figs/lbnu-4-2-2.txt <==
#p	pff	pond-min	pond-average	average-real
0.01	0.12	9.5		16.8		yes
0.25	0.13	16.86		524.81		no (1 out)
0.5	0.12
0.75	0.14
0.95	1800


==> figs/lbond-2-2-2.txt <==
#p	pff	pond-min	pond-average	average-real
0.01	0.08	0.15		0.15
0.25	0.08	0.15		0.15
0.5	0.09	0.15		0.17
0.75	0.09	0.14		0.17
0.95	0.09	0.14		0.15


==> figs/lbond-2-2-4.txt <==
#p	pff	pond-min	pond-average	average-real
0.01	0.19	0.33		0.41
0.25	0.17	0.33		1.42
0.5	0.22	0.40		0.42
0.75	0.20	0.36		3.28
0.95	0.27	0.40		67.14


==> figs/lbond-4-2-2.txt <==
#p	pff	pond-min	pond-average	average-real
0.01	0.10	0.15		0.22
0.25	0.10	0.15		0.18
0.5	0.10	0.18		0.36
0.75	0.11	0.17		2.01
0.95	0.12	0.15		0.93


==> figs/logistics.txt <==
#l	pff/25	pff/50	pff/75	pff/100		pond/25		pond/50		pond/75		pond/100
2	0.90	1.07	1.69	1.84
3	2.85	8.80	4.60	4.14
4	2.46	8.77	6.20	8.26


==> figs/logistics2.txt <==
#p	2	3	4	
0.25	0.9	2.85	2.46
0.5	1.07	8.80	8.77
0.75	1.69	4.60	6.20
1.0	1.84	4.14	8.26


==> figs/rovers.txt <==
#p	r/pff	rP/pff	rPP/pff	rPPP/pff	rPPP/pff
0.25	0.01	2.15	8.21	25.77		25.77
0.5	0.01	2.23	12.48	41.18		41.88
0.75	0.01	2.37	12.53	0.00
1.0	0.01	2.29	16.20	0.00


==> figs/safe-cub.txt <==
#comb	pff/25	pff/50	pff/75	pff/100		pond/25		pond/50		pond/75		pond/100
10	0	0	0	0		0.07		0.1		0.14		0.17
30	0.01	0.02	0.06	0.12		0.85		1.24		1.69		64.31
50	0.06	0.18	0.39	0.9		3.2		5.65		8		1800
70	0.28	0.76	1.54	4.32		12.4		20.99		31.5		1800


==> figs/safe.txt <==
#comb	pff/25	pff/50	pff/75	pff/100		pond/25		pond/50		pond/75		pond/100
10	0.0	0.0	0.0	0.0		0.11		0.13		0.155		0.16
30	0.05	0.14	0.24	0.11		1.26		1.72		2.16		2.36
50	0.3	0.86	1.63	0.98		5.59		8.94		10.66		20.32
70	1.39	4.02	8.06	4.62		17.5		26.5		33.63		59.71


==> figs/sandcastle.txt <==
#p	pff	pond
0.2	0.04	0.08
0.3	0.03	0.09
0.4599	0.03	0.10
0.6294	0.04	0.10
0.7278	0.03	0.10
0.8155	0.05	0.10
0.8653	0.04	0.11
0.9079	0.04	0.14
0.9332	0.05	0.21
0.9540	0.03	0.15
0.9666	0.06	0.16
0.9769	0.05	0.14
0.9832	0.05	0.18
0.9883	0.05	0.14
0.9916	0.07	0.16
0.9941	0.06	0.21


==> figs/slipperygripper.txt <==
#p	pff	pond-min	pond-avg	true_pond-avg?
0.1	0.07	0.81		220.92		yes
0.3	0.06	0.76		67.64		yes
0.5	0.07	6.09		84.61		yes
0.7335	0.07	0.57		237.2		yes
0.8309	0.07	0.49		61.23		yes
0.9094	0.07	1.75		369.65		no (1 out)
0.9680	0.06	0.55		39.2		yes
0.9804	0.06	3.03		414.9		no (1 out)
0.9923	0.06	41.84		140.8		yes
	

